Ergonomic Collaboration between Humans and Robots: An Energy-Aware Signal Temporal Logic Perspective

This paper presents a method for designing energy-aware collaboration tasks between humans and robots, and generating corresponding trajectories to carry out those tasks. The method involves using high-level specifications expressed as Signal Temporal Logic (STL) specifications to automatically synthesize task assignments and trajectories. The focus is on a specific task where a Multi-Rotor Aerial Vehicle (MRAV) performs object handovers in a power line setting. The motion planner takes into account constraints such as payload capacity and refilling, while ensuring that the generated trajectories are feasible. The approach also allows users to specify robot behaviors that prioritize human comfort, including ergonomics and user preferences. The method is validated through numerical analyses in MATLAB and realistic Gazebo simulations in a mock-up scenario.

==> matlabPlots/experimental_data/square_norm_UAV1_LP.txt <==
0.000000 0.053524
0.100126 0.077310
0.200252 0.122420
0.300378 0.172334
0.400504 0.241873
0.500629 0.280756
0.600755 0.303697
0.700881 0.285399
0.801007 0.310478
0.901133 0.270512
1.001259 0.704343
1.101385 0.528626
1.201511 0.422659
1.301637 0.360823
1.401762 0.333313
1.501888 0.219538
1.602014 0.318271
1.702140 0.319175
1.802266 0.271146
1.902392 0.222055
2.002518 0.932509
2.102644 0.536941
2.202770 0.574227
2.302895 0.390546
2.403021 0.211809
2.503147 0.172359
2.603273 0.204438
2.703399 0.194043
2.803525 0.169138
2.903651 0.093960
3.003777 0.034525
3.103903 0.043413
3.204029 0.001177
3.304154 0.001034
3.404280 0.009353
3.504406 0.001624
3.604532 0.012774
3.704658 0.018279
3.804784 0.012986
3.904910 0.023691
4.005036 0.015293
4.105162 0.003658
4.205287 0.039483
4.305413 0.011283
4.405539 0.535531
4.505665 0.117569
4.605791 0.035257
4.705917 0.003400
4.806043 0.004856
4.906169 0.020341
5.006295 0.031851
5.106420 0.038095
5.206546 0.055936
5.306672 0.044208
5.406798 0.034912
5.506924 0.023047
5.607050 0.014968
5.707176 0.008443
5.807302 0.002621
5.907428 0.001975
6.007553 0.001223
6.107679 0.002058
6.207805 0.001512
6.307931 0.006173
6.408057 0.007480
6.508183 0.015643
6.608309 0.017337
6.708435 0.024980
6.808561 0.023587
6.908686 0.027355
7.008812 0.019920
7.108938 0.008307
7.209064 0.010501
7.309190 0.023818
7.409316 0.021804
7.509442 0.052640
7.609568 0.147256
7.709694 0.107313
7.809819 0.120806
7.909945 0.162613
8.010071 0.144251
8.110197 0.069749
8.210323 0.016531
8.310449 0.003958
8.410575 0.011953
8.510701 0.017692
8.610827 0.015421
8.710953 0.071599
8.811078 0.003077
8.911204 0.077286
9.011330 0.070049
9.111456 0.059188
9.211582 0.109383
9.311708 0.063595
9.411834 0.059808
9.511960 0.057000
9.612086 0.050308
9.712211 0.048118
9.812337 0.026297
9.912463 0.046435
10.012589 0.032699
10.112715 0.011631
10.212841 0.081886
10.312967 0.029236
10.413093 0.432165
10.513219 0.043283
10.613344 0.036619
10.713470 0.032874
10.813596 0.021392
10.913722 0.007916
11.013848 0.000337
11.113974 0.002930
11.214100 0.017585
11.314226 0.030812
11.414352 0.057819
11.514477 0.070970
11.614603 0.072857
11.714729 0.054412
11.814855 0.055748
11.914981 0.041061
12.015107 0.034323
12.115233 0.023936
12.215359 0.016835
12.315485 0.017978
12.415610 0.023835
12.515736 0.043743
12.615862 0.066467
12.715988 0.067642
12.816114 0.103293
12.916240 0.079127
13.016366 0.071006
13.116492 0.063408
13.216618 0.058590
13.316743 0.060567
13.416869 0.058064
13.516995 0.057440
13.617121 0.381212
13.717247 0.046012
13.817373 0.255776
13.917499 0.030189
14.017625 0.047934
14.117751 0.032628
14.217877 0.101775
14.318002 0.059541
14.418128 0.112609
14.518254 0.083169
14.618380 0.087012
14.718506 0.035712
14.818632 0.047650
14.918758 0.033506
15.018884 0.090988
15.119010 0.019186
15.219135 0.590087
15.319261 0.167153
15.419387 0.096308
15.519513 0.004518
15.619639 0.007650
15.719765 0.001706
15.819891 0.003112
15.920017 0.004251
16.020143 0.009056
16.120268 0.008386
16.220394 0.005876
16.320520 0.007502
16.420646 0.004532
16.520772 0.001895
16.620898 0.000804
16.721024 0.000895
16.821150 0.000571
16.921276 0.000359
17.021401 0.000484
17.121527 0.000129
17.221653 0.000562
17.321779 0.007202
17.421905 0.015757
17.522031 0.029414
17.622157 0.046253
17.722283 0.052408
17.822409 0.083978
17.922534 0.121456
18.022660 0.130480
18.122786 0.141911
18.222912 0.221061
18.323038 0.124814
18.423164 0.467555
18.523290 0.318212
18.623416 0.414578
18.723542 0.254082
18.823667 0.248679
18.923793 0.168640
19.023919 0.121780
19.124045 0.097345
19.224171 0.057120
19.324297 0.010798
19.424423 0.005107
19.524549 0.009297
19.624675 0.027838
19.724801 0.054178
19.824926 0.265051
19.925052 0.228360
20.025178 0.386463
20.125304 0.424076
20.225430 0.362834
20.325556 0.342072
20.425682 0.525552
20.525808 0.397403
20.625934 0.365503
20.726059 0.328549
20.826185 0.265576
20.926311 0.248928
21.026437 0.221810
21.126563 0.214909
21.226689 0.163815
21.326815 0.126812
21.426941 0.073060
21.527067 0.043724
21.627192 0.015017


==> matlabPlots/experimental_data/square_norm_UAV1_LP_energy.txt <==
0.000000 0.041816
0.100016 0.054503
0.200032 0.075594
0.300049 0.110430
0.400065 0.167547
0.500081 0.205425
0.600097 0.247167
0.700114 0.285910
0.800130 0.275320
0.900146 0.249119
1.000162 0.074943
1.100179 0.337936
1.200195 0.313416
1.300211 0.290832
1.400227 0.238867
1.500244 0.181840
1.600260 0.243086
1.700276 0.251087
1.800292 0.213213
1.900309 0.586633
2.000325 0.928776
2.100341 0.394148
2.200357 0.268517
2.300374 0.210006
2.400390 0.275724
2.500406 0.277031
2.600422 0.167907
2.700439 0.176704
2.800455 0.140988
2.900471 0.078470
3.000487 0.062224
3.100504 0.051944
3.200520 0.037975
3.300536 0.166212
3.400552 0.168033
3.500569 0.005235
3.600585 0.011752
3.700601 0.040055
3.800617 0.057158
3.900633 0.019022
4.000650 0.008436
4.100666 0.032233
4.200682 0.044282
4.300698 0.373751
4.400715 0.470106
4.500731 0.292315
4.600747 0.205092
4.700763 0.040816
4.800780 0.036234
4.900796 0.014560
5.000812 0.022120
5.100828 0.157730
5.200845 0.104363
5.300861 0.008687
5.400877 0.015592
5.500893 0.009665
5.600910 0.010227
5.700926 0.005133
5.800942 0.002022
5.900958 0.001770
6.000975 0.003149
6.100991 0.002857
6.201007 0.001177
6.301023 0.000723
6.401040 0.004672
6.501056 0.002566
6.601072 0.008620
6.701088 0.013591
6.801105 0.013515
6.901121 0.016029
7.001137 0.013168
7.101153 0.009325
7.201169 0.008438
7.301186 0.007077
7.401202 0.005955
7.501218 0.001740
7.601234 0.001861
7.701251 0.004866
7.801267 0.015652
7.901283 0.041102
8.001299 0.091877
8.101316 0.052634
8.201332 0.030506
8.301348 0.140661
8.401364 0.088800
8.501381 0.002689
8.601397 0.003956
8.701413 0.000960
8.801429 0.005030
8.901446 0.038623
9.001462 0.049896
9.101478 0.069889
9.201494 0.053992
9.301511 0.070828
9.401527 0.077676
9.501543 0.014504
9.601559 0.017736
9.701576 0.037837
9.801592 0.021914
9.901608 0.034152
10.001624 0.036294
10.101641 0.002648
10.201657 0.004802
10.301673 0.004959
10.401689 0.004488
10.501706 0.033164
10.601722 0.036505
10.701738 0.052097
10.801754 0.029380
10.901770 0.031112
11.001787 0.005030
11.101803 0.004574
11.201819 0.006818
11.301835 0.039551
11.401852 0.063615
11.501868 0.114133
11.601884 0.218978
11.701900 0.110412
11.801917 0.190450
11.901933 0.076754
12.001949 0.046355
12.101965 0.033099
12.201982 0.021776
12.301998 0.026600
12.402014 0.024448
12.502030 0.044615
12.602047 0.070624
12.702063 0.081693
12.802079 0.088829
12.902095 0.077664
13.002112 0.067255
13.102128 0.038647
13.202144 0.051737
13.302160 0.034850
13.402177 0.036280
13.502193 0.028562
13.602209 0.026172
13.702225 0.023857
13.802242 0.024622
13.902258 0.018208
14.002274 0.007145
14.102290 0.001810
14.202307 0.003110
14.302323 0.017869
14.402339 0.029615
14.502355 0.027491
14.602371 0.027914
14.702388 0.402303
14.802404 0.687340
14.902420 0.447473
15.002436 0.369174
15.102453 0.239451
15.202469 0.184174
15.302485 0.110756
15.402501 0.057876
15.502518 0.038121
15.602534 0.031119
15.702550 0.271083
15.802566 0.230422
15.902583 0.452960
16.002599 0.504537
16.102615 0.234341
16.202631 0.117435
16.302648 0.006825
16.402664 0.011641
16.502680 0.002590
16.602696 0.006839
16.702713 0.047834
16.802729 0.058762
16.902745 0.028636
17.002761 0.015907
17.102778 0.004885
17.202794 0.004533
17.302810 0.000643
17.402826 0.002414
17.502843 0.007215
17.602859 0.019909
17.702875 0.036940
17.802891 0.050859
17.902907 0.061891
18.002924 0.097265
18.102940 0.114798
18.202956 0.115257
18.302972 0.115995
18.402989 0.103709
18.503005 0.103771
18.603021 0.108763
18.703037 0.111959
18.803054 0.098275
18.903070 0.089426
19.003086 0.076697
19.103102 0.049459
19.203119 0.048441
19.303135 0.012330
19.403151 0.003096
19.503167 0.006653
19.603184 0.011440
19.703200 0.241212
19.803216 0.252782
19.903232 0.065199
20.003249 0.013847
20.103265 0.079340
20.203281 0.078836
20.303297 0.165023
20.403314 0.118945
20.503330 0.166384
20.603346 0.190631
20.703362 0.220165
20.803379 0.183191
20.903395 0.166728
21.003411 0.168639
21.103427 0.173834
21.203444 0.230867
21.303460 0.216692
21.403476 0.224405
21.503492 0.197355
21.603508 0.226186
21.703525 0.098405
21.803541 0.017896
21.903557 0.002533
22.003573 0.005338
22.103590 0.005618
22.203606 0.008507
22.303622 0.005619
22.403638 0.001310
22.503655 0.006605
22.603671 0.027497
22.703687 0.054151
22.803703 0.093838
22.903720 0.154462
23.003736 0.201061
23.103752 0.261738
23.203768 0.311366
23.303785 0.325772
23.403801 0.304624
23.503817 0.325472
23.603833 0.302602
23.703850 0.286045
23.803866 0.272473
23.903882 0.275490
24.003898 0.300482
24.103915 0.312637
24.203931 0.353069
24.303947 0.354233
24.403963 0.360246
24.503980 0.357964
24.603996 0.362744


==> matlabPlots/experimental_data/square_norm_UAV1_leftRight.txt <==
0.000000 0.044154
0.100110 0.021849
0.200221 0.003970
0.300331 0.001226
0.400441 0.005537
0.500551 0.005363
0.600662 0.010537
0.700772 0.012667
0.800882 0.016909
0.900993 0.013310
1.001103 0.011230
1.101213 0.003053
1.201323 0.122590
1.301434 0.025293
1.401544 0.042943
1.501654 0.045978
1.601765 0.025250
1.701875 0.011140
1.801985 0.038477
1.902095 0.066681
2.002206 0.074561
2.102316 0.058535
2.202426 0.514942
2.302537 0.310238
2.402647 0.229062
2.502757 0.124254
2.602867 0.056666
2.702978 0.026886
2.803088 0.024250
2.903198 0.002964
3.003308 0.008351
3.103419 0.001360
3.203529 0.008384
3.303639 0.004390
3.403750 0.053761
3.503860 0.011450
3.603970 0.011489
3.704080 0.015607
3.804191 0.082025
3.904301 0.034907
4.004411 0.049649
4.104522 0.014516
4.204632 0.009777
4.304742 0.000860
4.404852 0.072102
4.504963 0.022812
4.605073 0.632553
4.705183 0.163097
4.805294 0.117804
4.905404 0.112216
5.005514 0.036627
5.105624 0.016709
5.205735 0.013249
5.305845 0.014090
5.405955 0.071655
5.506066 0.023141
5.606176 0.006758
5.706286 0.017165
5.806396 0.019146
5.906507 0.034338
6.006617 0.035275
6.106727 0.042721
6.206838 0.043822
6.306948 0.035759
6.407058 0.034885
6.507168 0.037349
6.607279 0.026816
6.707389 0.023631
6.807499 0.020116
6.907610 0.013469
7.007720 0.007473
7.107830 0.004589
7.207940 0.001084
7.308051 0.001619
7.408161 0.016756
7.508271 0.023738
7.608382 0.057591
7.708492 0.048989
7.808602 0.033522
7.908712 0.023656
8.008823 0.007352
8.108933 0.006061
8.209043 0.008578
8.309154 0.071231
8.409264 0.146047
8.509374 0.015684
8.609484 0.025419
8.709595 0.040657
8.809705 0.020982
8.909815 0.013178
9.009925 0.018158
9.110036 0.017349
9.210146 0.038987
9.310256 0.022069
9.410367 0.040268
9.510477 0.038483
9.610587 0.089738
9.710697 0.075078
9.810808 0.019412
9.910918 0.060540
10.011028 0.083013
10.111139 0.072220
10.211249 0.107511
10.311359 0.043169
10.411469 0.056911
10.511580 0.059808
10.611690 0.025377
10.711800 0.030702
10.811911 0.026060
10.912021 0.010239
11.012131 0.011036
11.112241 0.002134
11.212352 0.000597
11.312462 0.003356
11.412572 0.012283
11.512683 0.018491
11.612793 0.021344
11.712903 0.024128
11.813013 0.302510
11.913124 0.042773
12.013234 0.058539
12.113344 0.070132
12.213455 0.017909
12.313565 0.006539
12.413675 0.002652
12.513785 0.000913
12.613896 0.000760
12.714006 0.004934
12.814116 0.007384
12.914227 0.015833
13.014337 0.015700
13.114447 0.013603
13.214557 0.008726
13.314668 0.006656
13.414778 0.000687
13.514888 0.000196
13.614999 0.000407
13.715109 0.000465
13.815219 0.000986
13.915329 0.001144
14.015440 0.002476
14.115550 0.000506
14.215660 0.000271
14.315771 0.001273
14.415881 0.007251
14.515991 0.010955
14.616101 0.028869
14.716212 0.040923
14.816322 0.060865
14.916432 0.054868
15.016542 0.986543
15.116653 0.729634
15.216763 0.821525
15.316873 0.534897
15.416984 0.400443
15.517094 0.373713
15.617204 0.356645
15.717314 0.249757
15.817425 0.216558
15.917535 0.109384
16.017645 0.340492
16.117756 0.045749
16.217866 0.652077
16.317976 0.464979
16.418086 0.145322
16.518197 0.032600
16.618307 0.020426
16.718417 0.030773
16.818528 0.049839
16.918638 0.069307
17.018748 0.195296
17.118858 0.197669
17.218969 0.206341
17.319079 0.224315
17.419189 0.237894
17.519300 0.243483
17.619410 0.243172
17.719520 0.210661
17.819630 0.177077
17.919741 0.156543
18.019851 0.139317
18.119961 0.139314
18.220072 0.135897
18.320182 0.109175
18.420292 0.084408
18.520402 0.054145
18.620513 0.022907
18.720623 0.002938
18.820733 0.000450
18.920844 0.006145
19.020954 0.023346
19.121064 0.020041
19.221174 0.025373
19.321285 0.003399
19.421395 0.000060
19.521505 0.004333
19.621616 0.056658
19.721726 0.023006
19.821836 0.134139
19.921946 0.190884
20.022057 0.697830
20.122167 0.232796
20.222277 0.127560
20.322388 0.213388
20.422498 0.193294
20.522608 0.182312
20.622718 0.175716
20.722829 0.213837
20.822939 0.174929
20.923049 0.249908
21.023159 0.221471
21.123270 0.305509
21.223380 0.300858
21.323490 0.340710
21.423601 0.364622
21.523711 0.454453
21.623821 0.510676
21.723931 0.468841
21.824042 0.500871
21.924152 0.476056
22.024262 0.302499
22.124373 0.164557
22.224483 0.144389
22.324593 0.063064
22.424703 0.026715
22.524814 0.007496
22.624924 0.002557
22.725034 0.001721
22.825145 0.002845
22.925255 0.004978
23.025365 0.011205
23.125475 0.009985
23.225586 0.012890
23.325696 0.016998
23.425806 0.015809
23.525917 0.003375
23.626027 0.002330
23.726137 0.001154


==> matlabPlots/experimental_data/square_norm_UAV1_leftRight_energy.txt <==
0.000000 0.053524
0.100126 0.077310
0.200252 0.122420
0.300378 0.172334
0.400504 0.241873
0.500629 0.280756
0.600755 0.303697
0.700881 0.285399
0.801007 0.310478
0.901133 0.270512
1.001259 0.704343
1.101385 0.528626
1.201511 0.422659
1.301637 0.360823
1.401762 0.333313
1.501888 0.219538
1.602014 0.318271
1.702140 0.319175
1.802266 0.271146
1.902392 0.222055
2.002518 0.932509
2.102644 0.536941
2.202770 0.574227
2.302895 0.390546
2.403021 0.211809
2.503147 0.172359
2.603273 0.204438
2.703399 0.194043
2.803525 0.169138
2.903651 0.093960
3.003777 0.034525
3.103903 0.043413
3.204029 0.001177
3.304154 0.001034
3.404280 0.009353
3.504406 0.001624
3.604532 0.012774
3.704658 0.018279
3.804784 0.012986
3.904910 0.023691
4.005036 0.015293
4.105162 0.003658
4.205287 0.039483
4.305413 0.011283
4.405539 0.535531
4.505665 0.117569
4.605791 0.035257
4.705917 0.003400
4.806043 0.004856
4.906169 0.020341
5.006295 0.031851
5.106420 0.038095
5.206546 0.055936
5.306672 0.044208
5.406798 0.034912
5.506924 0.023047
5.607050 0.014968
5.707176 0.008443
5.807302 0.002621
5.907428 0.001975
6.007553 0.001223
6.107679 0.002058
6.207805 0.001512
6.307931 0.006173
6.408057 0.007480
6.508183 0.015643
6.608309 0.017337
6.708435 0.024980
6.808561 0.023587
6.908686 0.027355
7.008812 0.019920
7.108938 0.008307
7.209064 0.010501
7.309190 0.023818
7.409316 0.021804
7.509442 0.052640
7.609568 0.147256
7.709694 0.107313
7.809819 0.120806
7.909945 0.162613
8.010071 0.144251
8.110197 0.069749
8.210323 0.016531
8.310449 0.003958
8.410575 0.011953
8.510701 0.017692
8.610827 0.015421
8.710953 0.071599
8.811078 0.003077
8.911204 0.077286
9.011330 0.070049
9.111456 0.059188
9.211582 0.109383
9.311708 0.063595
9.411834 0.059808
9.511960 0.057000
9.612086 0.050308
9.712211 0.048118
9.812337 0.026297
9.912463 0.046435
10.012589 0.032699
10.112715 0.011631
10.212841 0.081886
10.312967 0.029236
10.413093 0.432165
10.513219 0.043283
10.613344 0.036619
10.713470 0.032874
10.813596 0.021392
10.913722 0.007916
11.013848 0.000337
11.113974 0.002930
11.214100 0.017585
11.314226 0.030812
11.414352 0.057819
11.514477 0.070970
11.614603 0.072857
11.714729 0.054412
11.814855 0.055748
11.914981 0.041061
12.015107 0.034323
12.115233 0.023936
12.215359 0.016835
12.315485 0.017978
12.415610 0.023835
12.515736 0.043743
12.615862 0.066467
12.715988 0.067642
12.816114 0.103293
12.916240 0.079127
13.016366 0.071006
13.116492 0.063408
13.216618 0.058590
13.316743 0.060567
13.416869 0.058064
13.516995 0.057440
13.617121 0.381212
13.717247 0.046012
13.817373 0.255776
13.917499 0.030189
14.017625 0.047934
14.117751 0.032628
14.217877 0.101775
14.318002 0.059541
14.418128 0.112609
14.518254 0.083169
14.618380 0.087012
14.718506 0.035712
14.818632 0.047650
14.918758 0.033506
15.018884 0.090988
15.119010 0.019186
15.219135 0.590087
15.319261 0.167153
15.419387 0.096308
15.519513 0.004518
15.619639 0.007650
15.719765 0.001706
15.819891 0.003112
15.920017 0.004251
16.020143 0.009056
16.120268 0.008386
16.220394 0.005876
16.320520 0.007502
16.420646 0.004532
16.520772 0.001895
16.620898 0.000804
16.721024 0.000895
16.821150 0.000571
16.921276 0.000359
17.021401 0.000484
17.121527 0.000129
17.221653 0.000562
17.321779 0.007202
17.421905 0.015757
17.522031 0.029414
17.622157 0.046253
17.722283 0.052408
17.822409 0.083978
17.922534 0.121456
18.022660 0.130480
18.122786 0.141911
18.222912 0.221061
18.323038 0.124814
18.423164 0.467555
18.523290 0.318212
18.623416 0.414578
18.723542 0.254082
18.823667 0.248679
18.923793 0.168640
19.023919 0.121780
19.124045 0.097345
19.224171 0.057120
19.324297 0.010798
19.424423 0.005107
19.524549 0.009297
19.624675 0.027838
19.724801 0.054178
19.824926 0.265051
19.925052 0.228360
20.025178 0.386463
20.125304 0.424076
20.225430 0.362834
20.325556 0.342072
20.425682 0.525552
20.525808 0.397403
20.625934 0.365503
20.726059 0.328549
20.826185 0.265576
20.926311 0.248928
21.026437 0.221810
21.126563 0.214909
21.226689 0.163815
21.326815 0.126812
21.426941 0.073060
21.527067 0.043724
21.627192 0.015017


==> matlabPlots/experimental_data/square_norm_UAV1_topDown.txt <==
0.000000 0.041816
0.100016 0.054503
0.200032 0.075594
0.300049 0.110430
0.400065 0.167547
0.500081 0.205425
0.600097 0.247167
0.700114 0.285910
0.800130 0.275320
0.900146 0.249119
1.000162 0.074943
1.100179 0.337936
1.200195 0.313416
1.300211 0.290832
1.400227 0.238867
1.500244 0.181840
1.600260 0.243086
1.700276 0.251087
1.800292 0.213213
1.900309 0.586633
2.000325 0.928776
2.100341 0.394148
2.200357 0.268517
2.300374 0.210006
2.400390 0.275724
2.500406 0.277031
2.600422 0.167907
2.700439 0.176704
2.800455 0.140988
2.900471 0.078470
3.000487 0.062224
3.100504 0.051944
3.200520 0.037975
3.300536 0.166212
3.400552 0.168033
3.500569 0.005235
3.600585 0.011752
3.700601 0.040055
3.800617 0.057158
3.900633 0.019022
4.000650 0.008436
4.100666 0.032233
4.200682 0.044282
4.300698 0.373751
4.400715 0.470106
4.500731 0.292315
4.600747 0.205092
4.700763 0.040816
4.800780 0.036234
4.900796 0.014560
5.000812 0.022120
5.100828 0.157730
5.200845 0.104363
5.300861 0.008687
5.400877 0.015592
5.500893 0.009665
5.600910 0.010227
5.700926 0.005133
5.800942 0.002022
5.900958 0.001770
6.000975 0.003149
6.100991 0.002857
6.201007 0.001177
6.301023 0.000723
6.401040 0.004672
6.501056 0.002566
6.601072 0.008620
6.701088 0.013591
6.801105 0.013515
6.901121 0.016029
7.001137 0.013168
7.101153 0.009325
7.201169 0.008438
7.301186 0.007077
7.401202 0.005955
7.501218 0.001740
7.601234 0.001861
7.701251 0.004866
7.801267 0.015652
7.901283 0.041102
8.001299 0.091877
8.101316 0.052634
8.201332 0.030506
8.301348 0.140661
8.401364 0.088800
8.501381 0.002689
8.601397 0.003956
8.701413 0.000960
8.801429 0.005030
8.901446 0.038623
9.001462 0.049896
9.101478 0.069889
9.201494 0.053992
9.301511 0.070828
9.401527 0.077676
9.501543 0.014504
9.601559 0.017736
9.701576 0.037837
9.801592 0.021914
9.901608 0.034152
10.001624 0.036294
10.101641 0.002648
10.201657 0.004802
10.301673 0.004959
10.401689 0.004488
10.501706 0.033164
10.601722 0.036505
10.701738 0.052097
10.801754 0.029380
10.901770 0.031112
11.001787 0.005030
11.101803 0.004574
11.201819 0.006818
11.301835 0.039551
11.401852 0.063615
11.501868 0.114133
11.601884 0.218978
11.701900 0.110412
11.801917 0.190450
11.901933 0.076754
12.001949 0.046355
12.101965 0.033099
12.201982 0.021776
12.301998 0.026600
12.402014 0.024448
12.502030 0.044615
12.602047 0.070624
12.702063 0.081693
12.802079 0.088829
12.902095 0.077664
13.002112 0.067255
13.102128 0.038647
13.202144 0.051737
13.302160 0.034850
13.402177 0.036280
13.502193 0.028562
13.602209 0.026172
13.702225 0.023857
13.802242 0.024622
13.902258 0.018208
14.002274 0.007145
14.102290 0.001810
14.202307 0.003110
14.302323 0.017869
14.402339 0.029615
14.502355 0.027491
14.602371 0.027914
14.702388 0.402303
14.802404 0.687340
14.902420 0.447473
15.002436 0.369174
15.102453 0.239451
15.202469 0.184174
15.302485 0.110756
15.402501 0.057876
15.502518 0.038121
15.602534 0.031119
15.702550 0.271083
15.802566 0.230422
15.902583 0.452960
16.002599 0.504537
16.102615 0.234341
16.202631 0.117435
16.302648 0.006825
16.402664 0.011641
16.502680 0.002590
16.602696 0.006839
16.702713 0.047834
16.802729 0.058762
16.902745 0.028636
17.002761 0.015907
17.102778 0.004885
17.202794 0.004533
17.302810 0.000643
17.402826 0.002414
17.502843 0.007215
17.602859 0.019909
17.702875 0.036940
17.802891 0.050859
17.902907 0.061891
18.002924 0.097265
18.102940 0.114798
18.202956 0.115257
18.302972 0.115995
18.402989 0.103709
18.503005 0.103771
18.603021 0.108763
18.703037 0.111959
18.803054 0.098275
18.903070 0.089426
19.003086 0.076697
19.103102 0.049459
19.203119 0.048441
19.303135 0.012330
19.403151 0.003096
19.503167 0.006653
19.603184 0.011440
19.703200 0.241212
19.803216 0.252782
19.903232 0.065199
20.003249 0.013847
20.103265 0.079340
20.203281 0.078836
20.303297 0.165023
20.403314 0.118945
20.503330 0.166384
20.603346 0.190631
20.703362 0.220165
20.803379 0.183191
20.903395 0.166728
21.003411 0.168639
21.103427 0.173834
21.203444 0.230867
21.303460 0.216692
21.403476 0.224405
21.503492 0.197355
21.603508 0.226186
21.703525 0.098405
21.803541 0.017896
21.903557 0.002533
22.003573 0.005338
22.103590 0.005618
22.203606 0.008507
22.303622 0.005619
22.403638 0.001310
22.503655 0.006605
22.603671 0.027497
22.703687 0.054151
22.803703 0.093838
22.903720 0.154462
23.003736 0.201061
23.103752 0.261738
23.203768 0.311366
23.303785 0.325772
23.403801 0.304624
23.503817 0.325472
23.603833 0.302602
23.703850 0.286045
23.803866 0.272473
23.903882 0.275490
24.003898 0.300482
24.103915 0.312637
24.203931 0.353069
24.303947 0.354233
24.403963 0.360246
24.503980 0.357964
24.603996 0.362744


==> matlabPlots/experimental_data/square_norm_UAV1_topDown_energy.txt <==
0.000000 0.074082
0.100162 0.073355
0.200325 0.088767
0.300487 0.074132
0.400650 0.068444
0.500812 0.060401
0.600975 0.056749
0.701137 0.059569
0.801300 0.059036
0.901462 0.064339
1.001625 0.068893
1.101787 0.058262
1.201949 0.141822
1.302112 0.120866
1.402274 0.113431
1.502437 0.096512
1.602599 0.085984
1.702762 0.062096
1.802924 0.082905
1.903087 0.082771
2.003249 0.079922
2.103411 0.558483
2.203574 0.701472
2.303736 0.129439
2.403899 0.048215
2.504061 0.035421
2.604224 0.018066
2.704386 0.003538
2.804549 0.008337
2.904711 0.000820
3.004874 0.000740
3.105036 0.000654
3.205198 0.003857
3.305361 0.005087
3.405523 0.002846
3.505686 0.011742
3.605848 0.012285
3.706011 0.006060
3.806173 0.010128
3.906336 0.116390
4.006498 0.210643
4.106660 0.015076
4.206823 0.027633
4.306985 0.013048
4.407148 0.013721
4.507310 0.027055
4.607473 0.021963
4.707635 0.004662
4.807798 0.007013
4.907960 0.004891
5.008123 0.004740
5.108285 0.003229
5.208447 0.001027
5.308610 0.000534
5.408772 0.000440
5.508935 0.000477
5.609097 0.000218
5.709260 0.000232
5.809422 0.001737
5.909585 0.000866
6.009747 0.002965
6.109909 0.003383
6.210072 0.003795
6.310234 0.003922
6.410397 0.003998
6.510559 0.002612
6.610722 0.001982
6.710884 0.001743
6.811047 0.001354
6.911209 0.000448
7.011372 0.000576
7.111534 0.001953
7.211696 0.006645
7.311859 0.008756
7.412021 0.005727
7.512184 0.011469
7.612346 0.022122
7.712509 0.096480
7.812671 0.109457
7.912834 0.068370
8.012996 0.062858
8.113159 0.020933
8.213321 0.011538
8.313483 0.019748
8.413646 0.005044
8.513808 0.030776
8.613971 0.014023
8.714133 0.014147
8.814296 0.009294
8.914458 0.010618
9.014621 0.015031
9.114783 0.016936
9.214945 0.004147
9.315108 0.007900
9.415270 0.004204
9.515433 0.003034
9.615595 0.001927
9.715758 0.002109
9.815920 0.005311
9.916083 0.004886
10.016245 0.011504
10.116408 0.043624
10.216570 0.006767
10.316732 0.011546
10.416895 0.014652
10.517057 0.128090
10.617220 0.121860
10.717382 0.036656
10.817545 0.067457
10.917707 0.033137
11.017870 0.021210
11.118032 0.016549
11.218194 0.013106
11.318357 0.009194
11.418519 0.007530
11.518682 0.004733
11.618844 0.002764
11.719007 0.003664
11.819169 0.002678
11.919332 0.008434
12.019494 0.016230
12.119657 0.016662
12.219819 0.021565
12.319981 0.020998
12.420144 0.025132
12.520306 0.021166
12.620469 0.025076
12.720631 0.024365
12.820794 0.021428
12.920956 0.021379
13.021119 0.016972
13.121281 0.014585
13.221443 0.012777
13.321606 0.007712
13.421768 0.003104
13.521931 0.000758
13.622093 0.000109
13.722256 0.372125
13.822418 0.730097
13.922581 0.115247
14.022743 0.046205
14.122906 0.065164
14.223068 0.039689
14.323230 0.024686
14.423393 0.009453
14.523555 0.030299
14.623718 0.038275
14.723880 0.302996
14.824043 0.559459
14.924205 0.085273
15.024368 0.027273
15.124530 0.000718
15.224693 0.001692
15.324855 0.022748
15.425017 0.021903
15.525180 0.003666
15.625342 0.000654
15.725505 0.000810
15.825667 0.000668
15.925830 0.000683
16.025992 0.000623
16.126155 0.000946
16.226317 0.001128
16.326479 0.000659
16.426642 0.000377
16.526804 0.000124
16.626967 0.000028
16.727129 0.000442
16.827292 0.002576
16.927454 0.004203
17.027617 0.008048
17.127779 0.010175
17.227942 0.015491
17.328104 0.020521
17.428266 0.029784
17.528429 0.033344
17.628591 0.030211
17.728754 0.034693
17.828916 0.028945
17.929079 0.028165
18.029241 0.029265
18.129404 0.030877
18.229566 0.017522
18.329728 0.064849
18.429891 0.043777
18.530053 0.233224
18.630216 0.163654
18.730378 0.083340
18.830541 0.008022
18.930703 0.012622
19.030866 0.009749
19.131028 0.005268
19.231191 0.003387
19.331353 0.017376
19.431515 0.030453
19.531678 0.055185
19.631840 0.064280
19.732003 0.058687
19.832165 0.055392
19.932328 0.125881
20.032490 0.089922
20.132653 0.289257
20.232815 0.229633
20.332977 0.139103
20.433140 0.099948
20.533302 0.103398
20.633465 0.086432
20.733627 0.070110
20.833790 0.046848
20.933952 0.032485
21.034115 0.015064
21.134277 0.004919
21.234440 0.000335
21.334602 0.001213
21.434764 0.005987
21.534927 0.009206

